A search for Centaurus A-like features in the spectra of Fermi-LAT detected radio galaxies

Motivated by the detection of a hardening in the gamma-ray spectrum of the radio galaxy Centaurus A, we have analysed ~10 years of Fermi-LAT observations of 26 radio galaxies to search for similar spectral features. We find that the majority of the radio galaxies' gamma-ray spectral energy distributions are best fitted with a simple power-law model, and no spectral hardening similar to that found in Centaurus A was detected. We show that, had there been any such spectral features present in our sample of radio galaxies, they would have been seen, but note that 7 of the radio galaxies (3C 111, 3C 120, 3C 264, IC 4516, NGC 1218, NGC 2892 and PKS 0625-35) show evidence for flux variability on 6-month timescales, which makes the detection of any steady spectral features difficult. We find a strong positive correlation (r = 0.9) between the core radio power at 5 GHz and the gamma-ray luminosity and, using a simple extrapolation to TeV energies, we expect around half of the radio galaxies studied will be detectable with the forthcoming Cherenkov Telescope Array.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
